Elliptic Range-Doppler Mapping for OFDM-ISAC under IQ Imbalance

Receiver in-phase/quadrature imbalance (IQI) couples each OFDM subcarrier with its mirror counterpart, creating ghost targets and degrading range-Doppler recovery in orthogonal frequency division multiplexing (OFDM) integrated sensing and communication (ISAC). Instead of first compensating for IQI and then applying conventional processing, this letter exploits the structure of the IQI-impaired observation directly. We show that each physical target induces coupled direct and mirror components linked through the target coefficient and its conjugate, which motivates an elliptic atom group representation for each candidate delay-Doppler cell. Based on this model, we propose an elliptic group orthogonal matching pursuit detector that performs sparse recovery directly on the received OFDM grid. The required correlations are computed efficiently through two weighted two-dimensional fast Fourier transforms (FFTs) followed by local group projections. Numerical results show that the proposed method improves exact support recovery and weak-target detection compared to corresponding benchmarks, especially under moderate and strong receiver IQI.

==> fig1_snr_sweep_rho_0p5_ellipticGompExact.txt <==
-16	0
-14	0
-12	0
-10	0.01
-8	0.13
-6	0.45
-4	0.81
-2	0.99
0	1
2	1
4	1
6	1
8	1
10	1
12	1
14	1
16	1


==> fig1_snr_sweep_rho_0p5_genieLmmseExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0.05
-6	0.35
-4	0.53
-2	0.88
0	0.99
2	0.99
4	1
6	1
8	1
10	1
12	1
14	1
16	1


==> fig1_snr_sweep_rho_0p5_pairwiseIqZfExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0
-6	0
-4	0
-2	0.04
0	0.09
2	0.57
4	0.96
6	1
8	1
10	1
12	1
14	1
16	1


==> fig1_snr_sweep_rho_0p5_stdOfdmZfExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0
-6	0
-4	0.1
-2	0.31
0	0.81
2	0.97
4	1
6	1
8	1
10	1
12	1
14	1
16	1


==> fig1_snr_sweep_rho_0p8_ellipticGompExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0.08
-6	0.41
-4	0.82
-2	0.98
0	1
2	1
4	1
6	1
8	1
10	1
12	1
14	1
16	1


==> fig1_snr_sweep_rho_0p8_genieLmmseExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0.03
-6	0.24
-4	0.5
-2	0.84
0	0.92
2	0.98
4	1
6	1
8	1
10	1
12	1
14	1
16	1


==> fig1_snr_sweep_rho_0p8_pairwiseIqZfExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0
-6	0
-4	0
-2	0
0	0
2	0
4	0
6	0.01
8	0.08
10	0.43
12	0.84
14	0.99
16	1


==> fig1_snr_sweep_rho_0p8_stdOfdmZfExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0
-6	0
-4	0.02
-2	0.09
0	0.33
2	0.58
4	0.8
6	0.96
8	0.98
10	1
12	0.99
14	0.99
16	0.99


==> fig2_sparsity_sweep_K_ellipticGompExact.txt <==
1	1
3	1
5	1
7	1
9	1
11	1
13	0.99
15	0.97


==> fig2_sparsity_sweep_K_genieLmmseExact.txt <==
1	1
3	1
5	1
7	1
9	0.98
11	0.88
13	0.78
15	0.65


==> fig2_sparsity_sweep_K_pairwiseIqZfExact.txt <==
1	1
3	0.96
5	0.7
7	0.16
9	0.04
11	0
13	0
15	0


==> fig2_sparsity_sweep_K_stdOfdmZfExact.txt <==
1	1
3	1
5	1
7	0.92
9	0.74
11	0.45
13	0.25
15	0.11


==> fig3_near_strong_sweep_near_rho_0p5_ellipticGompExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0.01
-6	0.01
-4	0.03
-2	0.03
0	0.12
2	0.32
4	0.6
6	0.88
8	0.99
10	1
12	1
14	1
16	1


==> fig3_near_strong_sweep_near_rho_0p5_genieLmmseExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0
-6	0
-4	0.01
-2	0.02
0	0.02
2	0.09
4	0.17
6	0.28
8	0.6
10	0.71
12	0.95
14	1
16	1


==> fig3_near_strong_sweep_near_rho_0p5_pairwiseIqZfExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0.01
-6	0
-4	0
-2	0.01
0	0
2	0.01
4	0.02
6	0.08
8	0.2
10	0.45
12	0.74
14	0.9
16	1


==> fig3_near_strong_sweep_near_rho_0p5_stdOfdmZfExact.txt <==
-16	0
-14	0.01
-12	0
-10	0
-8	0.01
-6	0.03
-4	0
-2	0.01
0	0
2	0.04
4	0.07
6	0.1
8	0.15
10	0.25
12	0.28
14	0.37
16	0.35


==> fig3_near_strong_sweep_near_rho_0p8_ellipticGompExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0.01
-6	0
-4	0
-2	0.01
0	0.1
2	0.3
4	0.56
6	0.9
8	0.99
10	1
12	1
14	1
16	1


==> fig3_near_strong_sweep_near_rho_0p8_genieLmmseExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0.01
-6	0
-4	0
-2	0
0	0.02
2	0.07
4	0.1
6	0.09
8	0.16
10	0.17
12	0.27
14	0.29
16	0.64


==> fig3_near_strong_sweep_near_rho_0p8_pairwiseIqZfExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0
-6	0
-4	0
-2	0
0	0
2	0
4	0
6	0.01
8	0
10	0
12	0.03
14	0.05
16	0.19


==> fig3_near_strong_sweep_near_rho_0p8_stdOfdmZfExact.txt <==
-16	0
-14	0
-12	0
-10	0
-8	0.01
-6	0
-4	0
-2	0
0	0.02
2	0.01
4	0.02
6	0.04
8	0.04
10	0.08
12	0.08
14	0.03
16	0.1

